Multiscale Finite Element methods for advection-dominated problems in perforated domains

We consider an advection-diffusion equation that is advection-dominated and posed on a perforated domain. On the boundary of the perforations, we set either homogeneous Dirichlet or homogeneous Neumann conditions. The purpose of this work is to investigate the behavior of several variants of Multiscale Finite Element type methods, all of them based upon local functions satisfying weak continuity conditions in the Crouzeix-Raviart sense on the boundary of mesh elements. In the spirit of our previous works [Le Bris, Legoll and Lozinski, CAM 2013 and MMS 2014] introducing such multiscale basis functions, and of [Le Bris, Legoll and Madiot, M2AN 2017] assessing their interest for advection-diffusion problems, we present, study and compare various options in terms of choice of basis elements, adjunction of bubble functions and stabilized formulations.

==> data_perforation/test_156_err_adv_diff_msfemA-CR7.dat <==
8   2.5062e-05   4.13519e-05   0.00786626   0.000190205      0.00537802   0.00574065   0.855514   0.887611   0.92412   1.02651   0.631803   0.674405   0.259991   30.5434   1e-14   48.46   0.34   1.3172e-05   39.7526   8.56349   14.4844   0.000476767   9.6559e-05   8.1104e-05   0.00520837   0.005895   0.611873   0.692538   
16   2.06964e-05   3.51934e-05   0.00732812   0.000362761      0.00478099   0.00555369   0.706491   0.75542   0.860899   1.95776   0.561665   0.652442   0.241564   28.3786   1e-14   43.97   0.31   7.8293e-05   35.3313   8.49663   14.0678   0.00149543   0.000416829   0.000278169   0.00498503   0.0053713   0.585635   0.631014   
32   1.39205e-05   2.43219e-05   0.006215   0.000332552      0.00352306   0.00511998   0.475188   0.522066   0.730131   1.79472   0.413885   0.60149   0.203757   23.9371   1e-14   44.42   0.32   0.000301315   34.9692   9.2696   14.2783   0.00612596   0.00163642   0.00123551   0.00390023   0.00483884   0.458195   0.568461   
64   7.28173e-06   1.31877e-05   0.00489368   0.000179363      0.00237945   0.00427625   0.248568   0.283071   0.574904   0.967991   0.279535   0.502369   0.162378   19.076   1e-14   48.57   0.3   0.0011016   34.2525   14.0414   14.0575   0.0330405   0.00745279   0.00497134   0.00300151   0.0038651   0.352614   0.454067   
128   2.21577e-06   4.1434e-06   0.00305061   0.000149023      0.00144909   0.00268447   0.0756372   0.0889374   0.358382   0.80425   0.170237   0.315368   0.101292   11.8997   1e-14   130.02   0.36   0.00480405   36.8574   92.4437   14.6893   0.179908   0.0436337   0.0228517   0.00170574   0.00252917   0.200388   0.297124   
256   6.73887e-07   1.41841e-06   0.00189027   9.31736e-05      0.00111617   0.00152554   0.0230037   0.0304459   0.222066   0.502842   0.131127   0.179218   0.0597596   7.02049   1e-14   1361.53   0.46   0.0181457   44.815   1314.3   15.7518   0.871497   0.229627   0.124666   0.0010079   0.00159914   0.118407   0.187865   


==> data_perforation/test_156_err_adv_diff_msfemA-CRB7.dat <==
8   2.35179e-06   4.20547e-06   0.00106014   9.61657e-05      0.00052204   0.000922701   0.0802804   0.0902698   0.124544   0.51899   0.0613287   0.108398   0.0344707   4.04958   1e-14   47.33   0.31   0.000212928   36.4325   9.60986   14.6466   0.000607306   0.000133782   9.8514e-05   0.000634504   0.000849298   0.0745409   0.0997746   
16   2.6579e-06   8.20802e-06   0.00202371   0.000308086      0.00112221   0.00168406   0.0907297   0.176184   0.237744   1.66269   0.131836   0.197841   0.065959   7.74878   1e-14   48.55   0.31   0.00108155   36.5004   10.7379   15.7054   0.00233367   0.000557947   0.000352413   0.00165115   0.0011701   0.193975   0.137462   
32   3.93187e-06   1.147e-05   0.00265848   0.000291786      0.0013456   0.00229278   0.134218   0.246202   0.312315   1.57472   0.15808   0.269354   0.0862032   10.1271   1e-14   50.09   0.33   0.00462543   36.4554   12.2148   16.1222   0.00983061   0.00238247   0.00138708   0.00188899   0.00187062   0.221916   0.219759   
64   3.00718e-06   6.94634e-06   0.00235656   0.000149412      0.00134669   0.00193385   0.102653   0.149102   0.276846   0.806348   0.158208   0.227187   0.075413   8.85943   1e-14   55.63   0.34   0.0185553   35.8257   18.3031   15.8828   0.0481051   0.0126538   0.00663983   0.00158336   0.00174537   0.186012   0.205044   
128   1.58605e-06   3.36765e-06   0.0018623   0.000138601      0.00118228   0.00143888   0.0541412   0.072286   0.218781   0.748004   0.138893   0.169038   0.0596382   7.00623   1e-14   169.13   0.41   0.0763489   39.7467   126.82   17.2365   0.289891   0.0785943   0.0311491   0.00114656   0.0014675   0.134696   0.172401   
256   8.01241e-07   1.60835e-06   0.00142906   9.11502e-05      0.00105338   0.000965722   0.027351   0.0345231   0.167885   0.491922   0.12375   0.113452   0.042789   5.0268   1e-14   2007.96   0.66   0.34169   50.4086   1950.39   21.5457   1.31524   0.375219   0.165392   0.000799663   0.00118438   0.0939435   0.13914   


==> data_perforation/test_156_err_adv_diff_msfemA-CRB7diff.dat <==
8   4.99491e-06   8.41215e-06   0.0024481   0.000143294      0.00148029   0.00194985   0.170506   0.180565   0.2876   0.773334   0.173903   0.229066   0.0841873   9.89022   1e-14   61.17   0.89   0.000179926   50.5102   9.449   14.0764   0.000675861   0.000132065   9.6303e-05   0.0016013   0.00185176   0.188119   0.217543   
16   5.31635e-06   1.12704e-05   0.00286673   0.000285827      0.00169174   0.00231433   0.181478   0.241917   0.33678   1.54256   0.198744   0.271885   0.0989015   11.6188   1e-14   58.51   0.31   0.00112976   47.2534   10.0415   14.2442   0.00216643   0.000523682   0.000353693   0.00216306   0.0018813   0.254113   0.221013   
32   5.47972e-06   1.29735e-05   0.00312116   0.000299331      0.00163638   0.0026578   0.187055   0.278473   0.36667   1.61544   0.19224   0.312235   0.105544   12.3992   1e-14   57.48   0.43   0.0107981   45.5642   10.7043   14.128   0.00876336   0.00204154   0.00122255   0.00220268   0.00221129   0.258769   0.25978   
64   3.36697e-06   7.4396e-06   0.00254812   0.000141628      0.0014161   0.00211839   0.114934   0.15969   0.29935   0.764341   0.166362   0.248866   0.0832949   9.78539   1e-14   63.71   0.31   0.0172433   45.7724   16.5752   14.2818   0.043445   0.010355   0.00580778   0.00168399   0.00191236   0.197833   0.224661   
128   1.61506e-06   3.40647e-06   0.00188509   0.000138977      0.00118269   0.00146793   0.0551315   0.0731193   0.221458   0.750035   0.138941   0.17245   0.06049   7.10629   1e-14   159.2   0.5   0.173068   48.7029   108.402   14.7112   0.238039   0.054221   0.0264759   0.00115507   0.00148976   0.135696   0.175015   
256   8.03208e-07   1.61037e-06   0.00143085   9.11565e-05      0.00105326   0.000968494   0.0274182   0.0345664   0.168095   0.491956   0.123736   0.113778   0.0428488   5.03383   1e-14   1624.54   0.72   0.434284   58.1137   1561.29   16.4421   1.24795   0.331092   0.158662   0.000800476   0.00118599   0.0940389   0.139329   


==> data_perforation/test_156_err_adv_diff_msfemA-OS.dat <==
8   2.65497e-05   4.32798e-05   0.00810391   0.000352796      0.00557143   0.00588493   0.906296   0.928994   0.952038   1.90398   0.654526   0.691355   0.266539   0.94771   1e-14   206.46   0.32   1.0628e-05   187.144   5.86743   12.9305   0.000374405   7.4748e-05   7.8748e-05   0.00544081   0.0060059   0.639181   0.705566   
16   2.25719e-05   3.78335e-05   0.0075291   0.000333547      0.00484375   0.00576415   0.770513   0.812091   0.88451   1.8001   0.569038   0.677166   0.245874   0.874236   1e-14   210.9   0.33   6.8699e-05   190.34   7.06045   13.0655   0.00097615   0.000308232   0.000250452   0.00504457   0.00558925   0.59263   0.656619   
32   1.65414e-05   2.85445e-05   0.00647933   0.000253588      0.00360326   0.00538501   0.564656   0.612702   0.761185   1.36857   0.423306   0.632625   0.208764   0.742285   1e-14   203.32   0.34   0.000308622   182.13   7.77612   13.3689   0.00450616   0.00123578   0.00100522   0.00391551   0.00516242   0.45999   0.606475   
64   8.8285e-06   1.58075e-05   0.00480241   0.00023135      0.0021994   0.00426917   0.301369   0.339305   0.564182   1.24856   0.258383   0.501537   0.160099   0.56925   1e-14   209.13   0.34   0.0011731   181.896   13.2323   13.8748   0.0222082   0.005848   0.00457782   0.00285127   0.00386438   0.334964   0.453983   
128   2.69406e-06   4.82546e-06   0.0032866   6.65196e-05      0.00164718   0.00284404   0.091964   0.103578   0.386106   0.358995   0.193509   0.334115   0.108318   0.385138   1e-14   297.01   0.35   0.00454009   187.156   94.7244   14.6426   0.181103   0.0335343   0.0224988   0.00160061   0.00287051   0.188038   0.337224   
256   1.33771e-06   2.44316e-06   0.00242004   3.55622e-05      0.00157345   0.00183871   0.0456639   0.0524421   0.284304   0.191923   0.184847   0.216009   0.0758259   0.269608   1e-14   1618.45   0.49   0.0188579   210.87   1383.01   19.0478   2.86175   0.163762   0.120258   0.00114117   0.00213409   0.134063   0.25071   


==> data_perforation/test_156_err_adv_diff_msfemA-OSB.dat <==
8   4.21779e-06   1.11484e-05   0.00262162   0.000352796      0.00127399   0.00229125   0.143978   0.239299   0.307985   1.90398   0.149667   0.269174   0.0857331   0.304834   1e-14   239.03   0.34   9.599e-06   197.451   6.27384   34.7789   0.000304922   7.891e-05   7.4933e-05
16   5.01927e-06   1.44185e-05   0.00338716   0.000333547      0.00151379   0.00303007   0.171337   0.30949   0.39792   1.8001   0.177838   0.355969   0.110258   0.392035   1e-14   228.23   0.33   6.9974e-05   187.979   6.99955   32.8682   0.00111213   0.000319236   0.000267142
32   7.18228e-06   1.69926e-05   0.00402321   0.000253588      0.00172184   0.00363613   0.245173   0.364744   0.472642   1.36857   0.202279   0.427169   0.129881   0.461807   1e-14   217.6   0.32   0.000296519   177.847   7.78136   31.9232   0.00895535   0.00121687   0.00100533
64   4.63447e-06   1.07922e-05   0.00303193   0.00023135      0.00112027   0.00281737   0.158201   0.231654   0.356187   1.24856   0.131608   0.330982   0.103779   0.368997   1e-14   220.89   0.33   0.00112998   175.091   13.0124   32.6836   0.0223963   0.00655307   0.00457555
128   1.74095e-06   3.47548e-06   0.00247301   6.65196e-05      0.00140902   0.00203235   0.059429   0.0746007   0.290526   0.358995   0.16553   0.238758   0.0805277   0.286326   1e-14   310.68   0.36   0.0045082   180.807   95.1681   34.2504   0.170236   0.0374368   0.022477
256   1.66611e-06   2.8881e-06   0.00217001   3.55622e-05      0.00154482   0.00152396   0.056874   0.0619926   0.25493   0.191923   0.181484   0.179034   0.0661609   0.235243   1e-14   1594.22   0.48   0.0192363   193.763   1354.71   39.9356   4.51286   0.160827   0.115998


==> data_perforation/test_156_err_adv_diff_msfemA-nos.dat <==
8   2.74667e-05   4.38786e-05   0.00816399   0.000185263      0.0057106   0.00583437   0.9376   0.941847   0.959097   0.99983   0.670874   0.685415   0.269847   0.959472   1e-14   38.82   0.34   3.1595e-05   18.5943   7.21623   13.0178   0.000262034   7.2566e-05   7.2185e-05   0.00542923   0.00609707   0.637819   0.716277   
16   2.67274e-05   4.27725e-05   0.00801866   0.000185269      0.00557575   0.00576281   0.912363   0.918104   0.942024   0.999865   0.655033   0.677008   0.265021   0.942314   1e-14   38.84   0.35   9.5596e-05   17.4764   8.30739   13.0475   0.000920824   0.000288736   0.000254964   0.00547354   0.00585998   0.643025   0.688424   
32   2.48754e-05   4.00448e-05   0.00765913   0.000184872      0.00524329   0.00558303   0.849145   0.859555   0.899786   0.997723   0.615976   0.655887   0.25341   0.901031   1e-14   39.68   0.33   0.000308696   17.3102   9.26471   13.0884   0.00395362   0.00112591   0.000956595   0.00484436   0.0059325   0.569109   0.696943   
64   2.1915e-05   3.68794e-05   0.00742186   0.000185289      0.00495392   0.00552654   0.748089   0.79161   0.871911   0.999972   0.581981   0.649251   0.245151   0.871663   1e-14   46.32   0.34   0.00117778   18.2882   14.6794   13.2734   0.0212713   0.005762   0.00431534   0.00443953   0.00594765   0.521551   0.698723   
128   2.12263e-05   3.38565e-05   0.00730331   0.000161501      0.00507464   0.00525227   0.724577   0.726725   0.857984   0.871593   0.596163   0.617031   0.240304   0.854431   1e-14   132.6   0.36   0.00464176   20.327   98.0867   13.8363   0.127739   0.0319741   0.022536   0.00381725   0.00622631   0.448446   0.73146   
256   1.23776e-05   1.98334e-05   0.00581138   0.000111479      0.00466469   0.00346594   0.42252   0.425721   0.682714   0.601633   0.548002   0.407175   0.190134   0.676043   1e-14   1460.83   0.47   0.018747   27.0594   1415.93   16.1812   0.705465   0.19175   0.096019   0.00280712   0.00508843   0.329778   0.597783   


==> data_perforation/test_156_err_adv_diff_msfemA-nosB.dat <==
8   4.0458e-06   9.70725e-06   0.00250183   0.000143704      0.00133885   0.00210701   0.138107   0.208365   0.293913   0.775544   0.157287   0.247529   0.0827571   0.294253   1e-14   39.49   0.34   3.2243e-05   18.6282   7.81751   13.0493   0.000289337   7.032e-05   7.3005e-05
16   6.78488e-06   1.62115e-05   0.00399354   0.000171249      0.0021583   0.0033559   0.231608   0.347977   0.469157   0.924203   0.253554   0.394247   0.132486   0.47107   1e-14   39.11   0.33   8.7369e-05   17.6355   8.28868   13.1752   0.000915806   0.000283303   0.000253778
32   1.18691e-05   2.25909e-05   0.00535102   0.000171234      0.0029871   0.00442905   0.405163   0.48491   0.628632   0.924119   0.350921   0.520319   0.17748   0.631051   1e-14   36.83   0.32   0.000295202   16.0183   8.61906   12.1719   0.00367838   0.00104031   0.000895591
64   1.52676e-05   2.70951e-05   0.00627267   0.000177998      0.00366652   0.00506657   0.521174   0.581593   0.736906   0.960626   0.430739   0.595215   0.206255   0.733366   1e-14   43.06   0.32   0.00111817   16.8024   13.8822   12.3128   0.0198212   0.00539633   0.00364183
128   1.92172e-05   3.09822e-05   0.00697266   0.000161501      0.00455318   0.00526324   0.655996   0.665027   0.81914   0.871593   0.534903   0.618319   0.228807   0.813551   1e-14   132.14   0.35   0.0045475   20.9154   96.8773   13.9193   0.133821   0.0384872   0.0265638
256   1.19058e-05   1.91834e-05   0.00571565   0.000111479      0.00454188   0.00343305   0.406415   0.411769   0.671469   0.601633   0.533575   0.403311   0.186002   0.661353   1e-14   1492.63   0.46   0.0192652   27.0758   1447.66   16.238   0.725471   0.178589   0.0989386


==> data_perforation/test_156_err_adv_diff_msfemB-CR7.dat <==
8   2.49403e-05   4.13286e-05   0.00792254   0.000198201      0.00542204   0.00577652   0.851359   0.887112   0.930731   1.06966   0.636976   0.678618   0.262319   30.8169   1e-14   38.66   0.62   1.2497e-05   31.3225   7.21496   13.1917   0.000386282   0.00010111   7.7506e-05   0.00527724   0.0059091   0.619964   0.694194   
16   2.06111e-05   3.53104e-05   0.00746811   0.000413662      0.00486946   0.00566224   0.703577   0.757932   0.877344   2.23246   0.572059   0.665193   0.247678   29.0969   1e-14   38.68   0.52   0.000198662   30.5917   7.95375   13.8583   0.00143477   0.000396278   0.00026658   0.00508209   0.0054722   0.597038   0.642868   
32   1.34681e-05   2.39697e-05   0.00644646   0.000347112      0.00366684   0.00530199   0.459745   0.514505   0.757322   1.87331   0.430776   0.622872   0.214722   25.2253   1e-14   37.56   0.32   0.000323042   28.8275   8.57252   13.1216   0.00598527   0.0016181   0.00104764   0.00403331   0.00502884   0.473828   0.590783   
64   6.66937e-06   1.25236e-05   0.00509958   0.000176372      0.00257005   0.0044046   0.227665   0.268817   0.599093   0.951852   0.301927   0.517448   0.169711   19.9374   1e-14   42.93   0.32   0.00109721   29.228   13.4658   13.2719   0.0311939   0.00733121   0.00490884   0.00317059   0.00399413   0.372477   0.469225   
128   2.08558e-06   4.18479e-06   0.00323463   0.00016196      0.00160753   0.0028069   0.0711933   0.0898258   0.380001   0.874073   0.188851   0.329752   0.107158   12.5888   1e-14   119.91   0.33   0.00430817   31.2375   88.0913   13.7195   0.151497   0.0352055   0.0221861   0.0018716   0.00263817   0.219874   0.30993   
256   7.32785e-07   1.54111e-06   0.00198856   9.9767e-05      0.00118777   0.00159486   0.0250143   0.0330796   0.233614   0.538425   0.139538   0.187363   0.0634132   7.44971   1e-14   1290.19   0.45   0.0172197   37.5425   1250.47   14.81   0.81798   0.209211   0.121645   0.00108597   0.00166585   0.127578   0.195702   


==> data_perforation/test_156_err_adv_diff_msfemB-CRB7.dat <==
8   4.91253e-06   8.42365e-06   0.00252258   0.000128844      0.0015558   0.00198567   0.167693   0.180812   0.296349   0.695352   0.182774   0.233274   0.0862351   10.1308   1e-14   42.49   0.63   0.000176342   31.6833   9.59692   14.2227   0.000593519   0.000131204   9.4386e-05   0.00169165   0.00187128   0.198733   0.219836   
16   5.65624e-06   1.22848e-05   0.00307409   0.000326162      0.00182593   0.00247306   0.193081   0.263692   0.361141   1.76024   0.214509   0.290532   0.104847   12.3173   1e-14   44.92   0.32   0.00108454   32.6708   10.9354   15.6325   0.00222171   0.000568694   0.000329255   0.00230679   0.00203194   0.270999   0.23871   
32   6.52458e-06   1.47862e-05   0.00347947   0.0002936      0.00192085   0.00290121   0.222722   0.317383   0.408764   1.58451   0.225659   0.340831   0.118012   13.8639   1e-14   43.43   0.32   0.0044506   30.7691   11.3944   15.0535   0.00941286   0.00222016   0.00128135   0.00236739   0.00254993   0.278119   0.299563   
64   3.8362e-06   8.17718e-06   0.0027797   0.000145297      0.00157406   0.00229108   0.130952   0.175522   0.326556   0.784142   0.184919   0.269154   0.090829   10.6705   1e-14   50.48   0.33   0.0177094   31.1013   17.986   15.2536   0.0449497   0.0108744   0.00611382   0.00181464   0.00210567   0.213181   0.247371   
128   1.6768e-06   3.52982e-06   0.00190361   0.000143283      0.00118992   0.00148588   0.0572391   0.075767   0.223634   0.773271   0.13979   0.174559   0.0610093   7.16731   1e-14   154.29   0.37   0.0705563   32.9948   119.194   15.6974   0.286051   0.0691261   0.0336693   0.00115009   0.00151691   0.135112   0.178205   
256   8.23756e-07   1.64666e-06   0.00141993   9.46963e-05      0.0010512   0.000954553   0.0281196   0.0353453   0.166812   0.51106   0.123494   0.11214   0.0424843   4.991   1e-14   1783.35   0.64   0.288393   40.364   1737.96   17.5763   1.38426   0.356613   0.183277   0.000793739   0.00117736   0.0932475   0.138315   


==> data_perforation/test_156_err_adv_diff_msfemB-CRB7adv.dat <==
8   2.58246e-06   5.39571e-06   0.0013897   0.000163041      0.00065402   0.00122618   0.0881544   0.115818   0.16326   0.879903   0.0768336   0.14405   0.047284   5.55488   1e-14   77.45   0.39   0.000188296   63.1111   12.6272   17.513   0.00067612   0.000145924   0.000110537   0.000871143   0.00108276   0.102341   0.127201   
16   3.8989e-06   1.123e-05   0.00256252   0.000330275      0.00131014   0.00220228   0.133092   0.241049   0.301041   1.78244   0.153914   0.258721   0.0882302   10.3652   1e-14   72.45   0.34   0.00112484   58.4898   12.3621   17.7776   0.0023819   0.000560832   0.000356886   0.00195669   0.00165464   0.22987   0.194385   
32   5.63585e-06   1.41256e-05   0.00325433   0.000284407      0.00161312   0.0028264   0.192385   0.303205   0.382315   1.5349   0.189508   0.332042   0.110989   13.0388   1e-14   65.55   0.35   0.00441548   51.7692   12.3284   16.1959   0.00966748   0.0023548   0.00137799   0.00214882   0.00244403   0.25244   0.287122   
64   3.55628e-06   7.77478e-06   0.00264657   0.000151624      0.00146065   0.00220699   0.121397   0.166884   0.310915   0.818291   0.171595   0.259275   0.0872341   10.2482   1e-14   73.29   0.34   0.0174058   52.7514   18.8979   16.5555   0.046642   0.0115797   0.00653328   0.00172469   0.00200742   0.202615   0.23583   
128   1.65134e-06   3.48344e-06   0.00187706   0.000143128      0.00118233   0.0014579   0.0563699   0.0747716   0.220515   0.772439   0.138898   0.171272   0.0601836   7.07031   1e-14   184.81   0.55   0.0900702   56.6736   125.575   17.1127   0.3128   0.108406   0.0551371   0.00113837   0.00149247   0.133735   0.175334   
256   8.22007e-07   1.64397e-06   0.00141707   9.46946e-05      0.00105019   0.000951411   0.0280599   0.0352876   0.166476   0.51105   0.123375   0.111771   0.0423972   4.98078   1e-14   2249.31   0.63   0.30004   84.0159   2154.56   26.2069   1.85216   0.348877   0.183421   0.000792266   0.0011749   0.0930745   0.138026   

